Low-Complexity Downlink User Selection for Massive MIMO Systems

In this paper we propose a pair of low-complexity user selection schemes with zero-forcing precoding for multiuser massive MIMO downlink systems, in which the base station is equipped with a large-scale antenna array. First, we derive approximations of the ergodic sum rates of the systems invoking the conventional random user selection (RUS) and the location-dependant user selection (LUS). Then, the optimal number of simultaneously served user equipments (UEs), $K^*$, is investigated to maximize the sum rate approximations. Upon exploiting $K^*$, we develop two user selection schemes, namely $K^*$-RUS and $K^*$-LUS, where $K^*$ UEs are selected either randomly or based on their locations. Both of the proposed schemes are independent of the instantaneous channel state information of small-scale fading, therefore enjoying the same extremely-low computational complexity as that of the conventional RUS scheme. Moreover, both of our proposed schemes achieve significant sum rate improvement over the conventional RUS. In addition, it is worth noting that like the conventional RUS, the $K^*$-RUS achieves good fairness among UEs.

==> Haijing_Liu.txt <==
Haijing Liu received her B. S. and M.S. degrees in  Communication and Information System from Southeast University, Nanjing, P.R. China, in 2007 and 2010, respectively. From 2010 to 2012, she worked in Alcatel-Lucent Shanghai Bell Co. Ltd as an hardware engineer. She is currently pursuing the Ph.D. degree at Beijing University of Posts and Telecommunications, Beijing, P.R. China. 
Her research interests include massive MIMO systems and low-complexity digital signal processing in wireless communications.

==> Hui_Gao.txt <==
Hui Gao (S'10-M¡¯13) received the B. Eng. degree in information engineering and the Ph.D. degree in signal and information processing from Beijing University of Posts and Telecommunications (BUPT), Beijing, China, in July 2007 and July 2012, respectively. From May 2009 to June 2012, he also served as a Research Assistant for the Wireless and Mobile Communications Technology R$\&$D Center, Tsinghua University, Beijing, China. From April 2012 to June 2012, he visited Singapore University of Technology and Design (SUTD), Singapore, as a Research Assistant. From July 2012 to February 2014, he was a Postdoc Researcher with SUTD. He is now with the School of Information and Communication Engineering, BUPT, as an Assistant Professor. 
His research interests include massive MIMO systems, cooperative communications, ultra-wideband wireless communications.


==> Shaoshi_Yang.txt <==
Shaoshi Yang (S'09-M'13)  received the B.Eng. Degree in Information Engineering from Beijing University of Posts and Telecommunications (BUPT), China, in 2006, the first Ph.D. Degree in Electronics and Electrical Engineering from University of Southampton, U.K., in 2013, and a second Ph.D. Degree in Signal and Information Processing from BUPT in 2014. Since 2013 he has been a Postdoctoral Research Fellow in University of Southampton, U.K., and from 2008 to 2009, he was an Intern Research Fellow with the Intel Labs China, Beijing, where he focused on Channel Quality Indicator Channel design for mobile WiMAX (802.16 m). 
His research interests include MIMO signal processing, green radio, heterogeneous networks, cross-layer interference management, convex optimization and its applications. He has published in excess of 30 research papers on IEEE journals and conferences.
Shaoshi has received a number of academic and research awards, including the PMC-Sierra Telecommunications Technology Scholarship at BUPT, the Electronics and Computer Science (ECS) Scholarship of University of Southampton and the Best PhD Thesis Award of BUPT. He serves as a TPC member of a number of IEEE conferences and journals, including \textit{IEEE ICC, PIMRC, ICCVE, HPCC} and \textit{IEEE Journal on Selected Areas in Communications}. He is also a Junior Member of the Isaac Newton Institute for Mathematical Sciences, Cambridge University, UK. (https://sites.google.com/site/shaoshiyang/)


==> Tiejun_Lv.txt <==
Tiejun Lv (M'08-SM'12) received the M.S. and Ph.D. degrees in electronic engineering from the University of Electronic Science and Technology of China (UESTC), Chengdu, China, in 1997 and 2000, respectively. From January 2001 to December 2002, he was a Postdoctoral Fellow with Tsinghua University, Beijing, China. From September 2008 to March 2009, he was a Visiting Professor with the Department of Electrical Engineering, Stanford University, Stanford, CA, USA. He is currently a Full Professor with the School of Information and Communication Engineering, Beijing University of Posts and Telecommunications (BUPT). 
He is the author of more than 200 published technical papers on  the physical layer of wireless mobile communications. 
His current research interests include signal processing, communications theory and networking. 
He was the recipient of the Program for New Century Excellent Talents in University Award from the Ministry of Education, China, in 2006.
